Cautious reasoning in ASP via minimal models and unsatisfiable cores

Answer Set Programming (ASP) is a logic-based knowledge representation framework, supporting---among other reasoning modes---the central task of query answering. In the propositional case, query answering amounts to computing cautious consequences of the input program among the atoms in a given set of candidates, where a cautious consequence is an atom belonging to all stable models. Currently, the most efficient algorithms either iteratively verify the existence of a stable model of the input program extended with the complement of one candidate, where the candidate is heuristically selected, or introduce a clause enforcing the falsity of at least one candidate, so that the solver is free to choose which candidate to falsify at any time during the computation of a stable model. This paper introduces new algorithms for the computation of cautious consequences, with the aim of driving the solver to search for stable models discarding more candidates. Specifically, one of such algorithms enforces minimality on the set of true candidates, where different notions of minimality can be used, and another takes advantage of unsatisfiable cores computation. The algorithms are implemented in WASP, and experiments on benchmarks from the latest ASP competitions show that the new algorithms perform better than the state of the art. (Under consideration for acceptance in TPLP).

==> cactusargumentation.csv <==
#;clasp;waspict;waspor;waspone;wasppreferences;wasppi
1;0.103;0.103;0.103;0.103;0.103;0.103
2;0.103;0.103;0.103;0.103;0.103;0.103
3;0.103;0.103;0.103;0.103;0.103;0.103
4;0.103;0.103;0.103;0.103;0.103;0.103
5;0.103;0.103;0.103;0.103;0.103;0.103
6;0.103;0.103;0.103;0.103;0.103;0.103
7;0.103;0.103;0.103;0.103;0.103;0.103
8;0.103;0.103;0.103;0.103;0.103;0.103
9;0.103;0.103;0.103;0.103;0.103;0.103
10;0.103;0.103;0.103;0.103;0.103;0.103
11;0.103;0.103;0.103;0.103;0.103;0.103
12;0.103;0.103;0.103;0.103;0.103;0.103
13;0.103;0.103;0.103;0.103;0.103;0.103
14;0.103;0.103;0.103;0.103;0.103;0.103
15;0.103;0.103;0.103;0.103;0.103;0.103
16;0.103;0.103;0.103;0.103;0.103;0.103
17;0.103;0.103;0.103;0.103;0.103;0.103
18;0.103;0.103;0.103;0.103;0.103;0.103
19;0.103;0.103;0.103;0.103;0.103;0.103
20;0.103;0.103;0.103;0.103;0.103;0.103
21;0.103;0.103;0.103;0.103;0.103;0.103
22;0.103;0.103;0.103;0.103;0.103;0.103
23;0.103;0.103;0.103;0.103;0.103;0.103
24;0.103;0.103;0.103;0.103;0.103;0.103
25;0.103;0.103;0.103;0.103;0.103;0.103
26;0.103;0.103;0.103;0.103;0.103;0.103
27;0.103;0.103;0.103;0.103;0.103;0.103
28;0.103;0.103;0.103;0.103;0.103;0.103
29;0.103;0.103;0.103;0.103;0.103;0.103
30;0.103;0.103;0.103;0.103;0.103;0.103
31;0.103;0.103;0.103;0.103;0.103;0.103
32;0.103;0.103;0.103;0.103;0.103;0.103
33;0.103;0.103;0.103;0.103;0.103;0.103
34;0.103;0.103;0.103;0.103;0.103;0.103
35;0.103;0.103;0.103;0.103;0.103;0.103
36;0.103;0.103;0.103;0.103;0.103;0.103
37;0.103;0.103;0.103;0.103;0.103;0.103
38;0.103;0.103;0.103;0.103;0.103;0.103
39;0.103;0.103;0.103;0.103;0.103;0.103
40;0.103;0.103;0.103;0.103;0.103;0.103
41;0.103;0.103;0.103;0.103;0.103;0.103
42;0.103;0.103;0.103;0.103;0.114;0.103
43;0.103;0.103;0.114;0.103;0.115;0.104
44;0.103;0.103;0.114;0.103;0.115;0.114
45;0.103;0.103;0.114;0.104;0.115;0.115
46;0.103;0.114;0.115;0.114;0.116;0.115
47;0.103;0.115;0.115;0.114;0.116;0.115
48;0.103;0.115;0.116;0.114;0.116;0.115
49;0.103;0.115;0.116;0.115;0.116;0.115
50;0.103;0.115;0.116;0.115;0.117;0.116
51;0.103;0.115;0.116;0.115;0.117;0.116
52;0.103;0.116;0.116;0.116;0.117;0.116
53;0.103;0.117;0.116;0.117;0.117;0.117
54;0.103;0.117;0.117;0.118;0.118;0.117
55;0.103;0.118;0.118;0.118;0.118;0.117
56;0.103;0.119;0.118;0.118;0.119;0.118
57;0.103;0.215;0.119;0.217;0.216;0.216
58;0.103;0.218;0.133;0.218;0.218;0.216
59;0.103;0.218;0.218;0.218;0.218;0.218
60;0.103;0.218;0.218;0.218;0.218;0.218
61;0.103;0.218;0.218;0.218;0.218;0.218
62;0.103;0.218;0.218;0.218;0.218;0.218
63;0.103;0.218;0.218;0.218;0.218;0.218
64;0.103;0.218;0.219;0.218;0.218;0.219
65;0.103;0.219;0.219;0.219;0.218;0.219
66;0.103;0.219;0.219;0.219;0.218;0.219
67;0.103;0.219;0.219;0.219;0.219;0.219
68;0.103;0.219;0.219;0.219;0.219;0.219
69;0.103;0.219;0.219;0.219;0.219;0.219
70;0.103;0.219;0.219;0.219;0.219;0.219
71;0.103;0.219;0.219;0.219;0.219;0.219
72;0.103;0.219;0.219;0.219;0.219;0.219
73;0.103;0.219;0.219;0.219;0.219;0.219
74;0.103;0.219;0.219;0.219;0.219;0.219
75;0.103;0.219;0.219;0.219;0.219;0.219
76;0.103;0.219;0.219;0.219;0.219;0.219
77;0.103;0.219;0.219;0.219;0.219;0.219
78;0.103;0.219;0.219;0.219;0.219;0.219
79;0.103;0.219;0.219;0.219;0.219;0.219
80;0.103;0.219;0.219;0.219;0.219;0.219
81;0.103;0.219;0.219;0.219;0.219;0.219
82;0.103;0.219;0.219;0.219;0.219;0.219
83;0.103;0.219;0.219;0.219;0.219;0.219
84;0.103;0.219;0.219;0.219;0.219;0.219
85;0.103;0.219;0.219;0.219;0.219;0.219
86;0.103;0.219;0.219;0.219;0.219;0.219
87;0.103;0.219;0.219;0.219;0.219;0.219
88;0.103;0.219;0.219;0.219;0.219;0.219
89;0.103;0.219;0.219;0.219;0.219;0.219
90;0.103;0.219;0.219;0.219;0.219;0.219
91;0.103;0.219;0.219;0.219;0.219;0.219
92;0.103;0.219;0.219;0.219;0.219;0.219
93;0.103;0.219;0.219;0.219;0.219;0.219
94;0.103;0.219;0.219;0.219;0.219;0.219
95;0.103;0.219;0.219;0.219;0.219;0.219
96;0.103;0.219;0.219;0.219;0.219;0.219
97;0.103;0.219;0.219;0.219;0.219;0.219
98;0.103;0.219;0.219;0.219;0.219;0.219
99;0.103;0.219;0.219;0.219;0.219;0.219
100;0.103;0.219;0.219;0.219;0.219;0.219
101;0.103;0.219;0.219;0.219;0.219;0.219
102;0.103;0.219;0.219;0.219;0.219;0.219
103;0.103;0.219;0.219;0.219;0.219;0.219
104;0.103;0.219;0.219;0.219;0.219;0.219
105;0.103;0.219;0.219;0.219;0.219;0.219
106;0.103;0.219;0.219;0.219;0.219;0.219
107;0.103;0.219;0.219;0.219;0.219;0.219
108;0.103;0.219;0.219;0.219;0.219;0.219
109;0.103;0.219;0.219;0.219;0.219;0.219
110;0.103;0.219;0.219;0.219;0.219;0.219
111;0.103;0.219;0.219;0.219;0.219;0.219
112;0.103;0.219;0.219;0.219;0.219;0.219
113;0.103;0.219;0.219;0.219;0.219;0.219
114;0.103;0.219;0.219;0.219;0.219;0.219
115;0.103;0.219;0.219;0.219;0.219;0.219
116;0.103;0.219;0.219;0.219;0.219;0.219
117;0.103;0.219;0.219;0.219;0.219;0.219
118;0.103;0.219;0.219;0.219;0.219;0.219
119;0.103;0.219;0.219;0.219;0.219;0.219
120;0.103;0.219;0.219;0.219;0.219;0.219
121;0.103;0.219;0.219;0.219;0.219;0.219
122;0.103;0.219;0.219;0.219;0.219;0.219
123;0.103;0.219;0.219;0.219;0.219;0.219
124;0.103;0.22;0.219;0.219;0.219;0.219
125;0.104;0.22;0.219;0.219;0.219;0.219
126;0.114;0.22;0.219;0.219;0.219;0.219
127;0.114;0.22;0.219;0.219;0.219;0.219
128;0.114;0.22;0.219;0.219;0.219;0.219
129;0.114;0.22;0.219;0.219;0.219;0.219
130;0.114;0.22;0.219;0.219;0.22;0.219
131;0.114;0.22;0.219;0.219;0.22;0.22
132;0.115;0.22;0.22;0.22;0.22;0.22
133;0.115;0.22;0.22;0.22;0.22;0.22
134;0.115;0.22;0.22;0.22;0.22;0.22
135;0.115;0.22;0.22;0.22;0.22;0.22
136;0.115;0.22;0.22;0.22;0.22;0.22
137;0.115;0.22;0.22;0.22;0.22;0.22
138;0.115;0.22;0.22;0.22;0.22;0.22
139;0.115;0.22;0.22;0.22;0.22;0.22
140;0.115;0.22;0.22;0.22;0.22;0.22
141;0.115;0.22;0.22;0.22;0.22;0.22
142;0.115;0.22;0.22;0.22;0.22;0.22
143;0.116;0.22;0.22;0.22;0.22;0.22
144;0.116;0.22;0.22;0.22;0.22;0.22
145;0.116;0.22;0.22;0.22;0.22;0.22
146;0.116;0.22;0.22;0.22;0.22;0.22
147;0.116;0.22;0.22;0.22;0.22;0.22
148;0.117;0.22;0.22;0.22;0.22;0.22
149;0.117;0.22;0.22;0.22;0.22;0.22
150;0.117;0.22;0.22;0.22;0.22;0.22
151;0.117;0.22;0.22;0.22;0.22;0.22
152;0.117;0.221;0.22;0.221;0.22;0.22
153;0.118;0.223;0.22;0.221;0.221;0.22
154;0.119;0.223;0.22;0.222;0.222;0.221
155;0.119;0.23;0.221;0.233;0.23;0.222
156;0.215;0.232;0.232;0.233;0.232;0.231
157;0.216;0.233;0.233;0.234;0.232;0.234
158;0.216;0.233;0.234;0.234;0.233;0.332
159;0.217;0.335;0.234;0.236;0.333;0.333
160;0.217;0.335;0.335;0.331;0.335;0.335
161;0.217;0.335;0.335;0.335;0.335;0.335
162;0.217;0.335;0.335;0.335;0.335;0.335
163;0.217;0.335;0.335;0.335;0.335;0.335
164;0.217;0.335;0.335;0.335;0.335;0.335
165;0.217;0.335;0.335;0.335;0.335;0.335
166;0.217;0.335;0.335;0.335;0.335;0.335
167;0.217;0.335;0.335;0.335;0.335;0.335
168;0.217;0.335;0.336;0.335;0.335;0.336
169;0.217;0.335;0.336;0.335;0.335;0.336
170;0.217;0.335;0.336;0.336;0.335;0.336
171;0.217;0.336;0.336;0.336;0.335;0.336
172;0.218;0.336;0.336;0.336;0.335;0.336
173;0.218;0.336;0.336;0.336;0.335;0.336
174;0.218;0.336;0.336;0.336;0.336;0.336
175;0.218;0.336;0.336;0.336;0.336;0.336
176;0.218;0.336;0.336;0.336;0.336;0.336
177;0.218;0.336;0.336;0.336;0.336;0.336
178;0.218;0.336;0.336;0.336;0.336;0.336
179;0.218;0.336;0.336;0.336;0.336;0.336
180;0.218;0.336;0.336;0.336;0.336;0.336
181;0.218;0.336;0.336;0.336;0.336;0.336
182;0.218;0.336;0.336;0.336;0.336;0.336
183;0.218;0.336;0.336;0.336;0.336;0.336
184;0.218;0.336;0.336;0.336;0.336;0.336
185;0.218;0.336;0.336;0.336;0.336;0.336
186;0.218;0.336;0.336;0.336;0.336;0.336
187;0.218;0.336;0.336;0.336;0.336;0.337
188;0.218;0.336;0.337;0.337;0.336;0.337
189;0.218;0.337;0.337;0.337;0.337;0.337
190;0.218;0.337;0.337;0.337;0.337;0.337
191;0.218;0.337;0.337;0.338;0.337;0.337
192;0.218;0.337;0.337;0.338;0.337;0.337
193;0.218;0.337;0.337;0.338;0.337;0.337
194;0.218;0.337;0.338;0.34;0.337;0.337
195;0.218;0.339;0.338;0.347;0.34;0.338
196;0.219;0.342;0.35;0.348;0.348;0.346
197;0.219;0.451;0.351;0.348;0.348;0.437
198;0.219;0.452;0.451;0.396;0.352;0.451
199;0.219;0.452;0.451;0.451;0.451;0.451
200;0.219;0.452;0.452;0.452;0.451;0.452
201;0.219;0.453;0.453;0.452;0.452;0.454
202;0.219;0.454;0.454;0.454;0.452;0.454
203;0.219;0.454;0.454;0.455;0.454;0.455
204;0.219;0.454;0.454;0.455;0.454;0.455
205;0.219;0.455;0.455;0.455;0.455;0.455
206;0.219;0.455;0.455;0.455;0.455;0.455
207;0.219;0.455;0.455;0.455;0.455;0.455
208;0.219;0.456;0.455;0.456;0.455;0.455
209;0.219;0.456;0.455;0.457;0.456;0.455
210;0.219;0.456;0.456;0.457;0.456;0.456
211;0.22;0.457;0.457;0.458;0.457;0.457
212;0.231;0.459;0.458;0.459;0.459;0.457
213;0.232;0.568;0.568;0.567;0.568;0.568
214;0.233;0.568;0.568;0.568;0.568;0.568
215;0.234;0.568;0.568;0.568;0.568;0.569
216;0.332;0.568;0.568;0.568;0.568;0.569
217;0.333;0.568;0.568;0.568;0.568;0.569
218;0.333;0.569;0.569;0.568;0.569;0.569
219;0.333;0.569;0.569;0.568;0.569;0.569
220;0.333;0.569;0.569;0.569;0.569;0.569
221;0.333;0.569;0.569;0.569;0.569;0.569
222;0.333;0.569;0.569;0.569;0.569;0.569
223;0.334;0.569;0.569;0.569;0.569;0.569
224;0.334;0.569;0.569;0.569;0.569;0.57
225;0.334;0.57;0.569;0.569;0.57;0.57
226;0.334;0.57;0.569;0.569;0.57;0.571
227;0.334;0.57;0.571;0.569;0.571;0.571
228;0.334;0.571;0.571;0.57;0.571;0.571
229;0.334;0.571;0.571;0.571;0.571;0.572
230;0.334;0.571;0.571;0.571;0.572;0.572
231;0.334;0.571;0.572;0.572;0.572;0.572
232;0.334;0.571;0.572;0.572;0.572;0.572
233;0.334;0.572;0.572;0.572;0.572;0.572
234;0.334;0.572;0.573;0.572;0.572;0.573
235;0.334;0.573;0.573;0.572;0.573;0.573
236;0.334;0.574;0.574;0.574;0.574;0.574
237;0.334;0.574;0.574;0.577;0.574;0.627
238;0.334;0.687;0.685;0.685;0.685;0.685
239;0.334;0.688;0.687;0.685;0.685;0.688
240;0.335;0.688;0.687;0.687;0.688;0.688
241;0.335;0.688;0.688;0.688;0.688;0.688
242;0.335;0.689;0.688;0.688;0.689;0.688
243;0.335;0.689;0.688;0.689;0.689;0.689
244;0.335;0.69;0.689;0.69;0.69;0.689
245;0.335;0.692;0.69;0.692;0.69;0.692
246;0.335;0.698;0.692;0.694;0.692;0.692
247;0.335;0.795;0.698;0.7;0.699;0.699
248;0.336;0.801;0.801;0.701;0.801;0.699
249;0.336;0.802;0.801;0.803;0.801;0.699
250;0.348;0.807;0.803;0.803;0.802;0.804
251;0.448;0.807;0.806;0.806;0.806;0.806
252;0.448;0.808;0.81;0.806;0.806;0.807
253;0.45;0.809;0.811;0.807;0.807;0.809
254;0.45;0.813;0.812;0.808;0.808;0.814
255;0.45;0.925;0.925;0.925;0.925;0.923
256;0.45;0.925;0.926;0.925;0.927;0.926
257;0.45;0.927;0.932;0.93;0.927;0.931
258;0.45;1.041;1.043;1.041;1.031;1.039
259;0.45;1.042;1.045;1.042;1.039;1.041
260;0.45;1.044;1.046;1.046;1.039;1.043
261;0.45;1.051;1.047;1.047;1.045;1.044
262;0.451;1.053;1.253;1.049;1.047;1.048
263;0.453;1.256;1.255;1.253;1.254;1.257
264;0.562;1.265;1.263;1.262;1.263;1.264
265;0.564;1.478;1.477;1.478;1.48;1.481
266;0.566;1.481;1.483;1.48;1.481;1.483
267;0.566;1.718;1.724;1.485;1.483;1.483
268;0.567;1.889;1.89;1.888;1.889;1.889
269;0.567;2.122;2.12;2.118;2.12;2.116
270;0.567;2.132;2.131;2.124;2.331;2.121
271;0.568;2.356;2.35;2.352;2.354;2.348
272;0.681;2.357;2.362;2.353;2.354;2.35
273;0.681;2.544;2.545;2.546;2.544;2.543
274;0.681;2.552;2.552;2.553;2.551;2.551
275;0.682;2.553;2.552;2.554;2.552;2.551
276;0.796;2.553;2.553;2.555;2.556;2.554
277;0.798;2.556;2.555;2.556;2.558;2.555
278;0.913;2.564;2.562;2.563;2.562;2.563
279;0.915;2.765;2.767;2.766;2.763;2.773
280;1.029;2.794;2.789;2.8;2.803;2.794
281;1.237;3.661;3.67;3.669;3.667;3.665
282;1.673;3.876;3.875;3.875;3.874;3.873
283;1.674;4.095;4.094;4.095;4.097;4.095
284;2.105;4.746;4.76;4.761;4.753;4.746
285;2.108;4.968;5.195;4.97;4.967;4.977
286;2.113;5.428;5.432;5.427;5.437;5.432
287;2.759;5.941;5.942;5.941;5.934;5.925
288;3.393;5.997;6.003;5.994;5.991;5.978
289;4.047;7.423;7.421;7.424;7.424;7.419
290;4.266;7.495;7.497;7.497;7.494;7.498
291;4.478;7.5;7.499;7.556;7.5;7.498
292;4.918;8.58;8.572;8.583;8.577;8.577
293;4.918;10.621;10.632;10.64;10.638;10.626
294;5.135;10.658;10.641;10.658;10.646;10.652
295;5.888;11.187;10.66;11.151;10.659;10.663
296;6.898;11.286;11.307;11.287;11.306;11.297
297;7.93;11.666;11.681;11.673;11.68;11.678
298;8.984;12.715;12.718;12.713;12.719;12.716
299;10.518;12.724;12.722;12.718;12.72;12.72
300;10.533;12.724;12.784;12.723;12.721;12.72
301;11.581;13.253;13.237;13.251;13.245;13.245
302;11.637;13.322;13.302;13.285;13.299;13.315
303;12.584;14.837;14.834;15.355;15.349;15.333
304;12.585;16.231;16.221;16.232;16.231;16.231
305;13.1;16.39;16.385;16.378;16.381;16.38
306;13.101;18.494;18.497;18.5;18.496;18.49
307;14.147;18.552;18.576;18.569;18.564;18.567
308;14.158;19.842;19.853;19.849;19.839;19.848
309;16.218;20.075;20.075;20.06;20.062;20.062
310;17.782;20.649;20.651;20.651;20.652;20.649
311;18.287;23.228;23.181;23.235;23.236;23.207
312;20.927;24.176;23.235;24.181;24.175;23.247
313;21.911;24.196;24.189;24.2;24.185;24.192
314;21.977;24.211;24.193;24.22;24.203;24.197
315;23.966;24.22;24.209;24.251;24.261;24.281
316;24.006;24.285;24.289;25.256;25.226;25.277
317;25.042;25.292;25.298;25.293;25.29;25.286
318;25.971;25.305;25.304;25.303;25.306;25.311
319;26.044;25.35;25.351;25.352;25.355;25.364
320;26.064;26.319;26.334;26.318;26.321;26.341
321;27.005;26.68;26.734;26.71;26.696;26.705
322;27.086;27.354;27.353;27.355;27.35;27.365
323;28.088;27.355;27.357;27.357;27.352;27.374
324;28.089;27.369;27.36;27.368;27.356;27.377
325;29.112;29.407;29.999;29.407;29.401;30.033
326;29.122;30.003;30.417;29.994;30.01;30.424
327;29.126;31.478;31.486;31.475;30.526;30.465
328;30.329;32.516;32.508;32.518;32.513;31.566
329;33.211;32.521;32.509;32.518;32.514;32.521
330;34.213;32.522;32.527;32.555;32.525;32.531
331;34.235;32.522;32.537;33.542;32.533;32.538
332;35.251;33.558;33.568;33.558;33.565;33.584
333;35.255;33.633;33.622;33.63;33.629;33.63
334;36.279;35.634;35.656;35.622;35.635;35.64
335;36.282;41.726;41.764;41.732;41.731;41.739
336;36.286;42.942;42.962;42.985;42.961;42.976
337;39.334;50.007;50.028;50.019;50.017;50.031
338;47.42;50.503;50.537;50.506;50.526;50.528
339;49.596;52.311;52.342;52.313;52.335;52.341
340;56.633;71.402;71.375;71.356;71.364;71.391
341;60;73.439;73.451;73.448;73.452;73.457
342;60.882;73.994;75.038;74.037;74.021;74.025
343;81.692;75.504;75.54;75.494;75.53;75.578
344;85.795;75.557;76.604;75.536;75.587;76.549
345;88.813;83.723;83.756;83.728;83.72;83.738
346;89.853;101.003;101.13;102.182;101.131;101.124
347;91.075;124.257;124.346;124.32;124.3;124.386
348;100.969;152.105;152.141;152.085;152.118;152.124
349;123.442;225.351;225.348;225.336;225.364;225.426
350;153.939;;;;;

==> cactusaspcomp.csv <==
#;clasp;waspict;waspor;waspone;wasppreferences;wasppi
1;0.335;2.317;2.317;2.314;2.317;2.316
2;0.347;2.318;2.318;2.317;2.319;2.321
3;0.449;2.964;2.962;3.627;2.769;2.965
4;0.566;2.967;2.967;4.254;2.967;2.967
5;0.566;3.179;3.181;4.471;2.968;2.988
6;0.567;3.394;3.418;45.167;3.18;3.183
7;4.483;3.635;3.64;51.292;3.204;3.418
8;4.485;4.067;3.854;86.978;3.206;3.424
9;4.692;4.285;4.681;164.154;3.85;4.475
10;4.911;5.875;6.405;193.843;7.454;4.721
11;7.41;7.445;6.939;247.786;7.455;7.446
12;7.925;9.51;9.002;396.547;7.466;7.454
13;11.021;10.032;10.033;401.326;8.487;7.979
14;11.619;10.034;10.037;408.607;8.487;8.478
15;11.627;11.061;10.552;;9.518;10.547
16;12.135;14.695;11.072;;15.666;10.554
17;12.138;19.77;18.729;;28.013;21.813
18;14.635;27.006;34.114;;31.971;31.071
19;15.159;32.093;36.16;;33.105;33.103
20;23.837;33.11;39.221;;75.849;34.125
21;27.958;36.152;40.224;;102.132;41.268
22;32.984;41.245;52.439;;102.33;42.276
23;33.305;45.324;57.435;;118.633;43.3
24;34.317;65.661;62.62;;123.68;45.178
25;35.344;72.697;75.869;;157.097;71.794
26;36.36;85.839;126.592;;324.778;94.017
27;37.376;170.344;144.853;;;174.529
28;37.39;186.735;149.855;;;194.87
29;41.239;193.808;253.732;;;196.783
30;47.234;232.764;262.927;;;211.037
31;48.377;294.911;266.097;;;232.774
32;51.215;297.143;318.945;;;250.718
33;55.487;333.923;447.182;;;287.161
34;59.583;335.772;460.896;;;304.335
35;66.647;459.307;529.937;;;309.244
36;75.844;550.302;540.656;;;361.412
37;76.864;580.7;542.796;;;369.468
38;123.659;581.129;552.018;;;543.43
39;124.661;;571.035;;;555.705
40;125.717;;574.039;;;592.697
41;146.78;;584.47;;;594.668
42;171.486;;;;;
43;202.92;;;;;
44;236.28;;;;;
45;248.523;;;;;
46;389.839;;;;;
47;467.325;;;;;
48;482.638;;;;;
49;491.348;;;;;
50;500.684;;;;;
51;518.169;;;;;
52;558.367;;;;;
53;559.907;;;;;

==> cactusnoideal.csv <==
#;clasp;waspict;waspor;waspone;wasppreferences;wasppi
1;0.916;1.906;1.911;1.906;1.494;1.906
2;1.245;2.12;2.118;1.918;1.918;2.12
3;1.463;2.126;2.134;2.13;1.935;2.124
4;1.464;2.339;2.342;2.346;2.141;2.348
5;1.465;2.554;2.557;2.569;2.355;2.563
6;2.112;3.004;2.996;3.002;2.576;3.001
7;2.116;3.219;3.218;3.217;2.785;3.211
8;2.324;3.223;3.227;3.226;3.004;3.226
9;2.332;3.456;3.651;3.456;3.006;3.449
10;2.543;3.655;3.652;3.652;3.007;3.651
11;2.545;3.881;3.881;3.873;3.02;3.877
12;2.55;3.883;3.886;3.878;3.222;3.881
13;2.975;3.889;3.898;3.888;3.241;4.075
14;2.976;5.194;5.192;5.196;3.451;5.192
15;3.193;6.991;6.998;5.466;3.49;5.463
16;4.724;7.011;7.037;5.466;3.491;5.496
17;5.159;7.024;7.041;5.982;3.669;6.001
18;5.351;7.034;7.056;6.002;3.876;6.026
19;5.353;7.047;7.481;7;3.881;6.991
20;5.366;7.48;7.568;7.478;3.881;7.482
21;5.871;8.049;8.062;7.594;3.886;7.586
22;5.877;10.148;9.626;7.595;3.902;7.588
23;6.387;10.187;10.645;7.636;3.943;7.646
24;6.397;10.235;10.669;8.058;4.094;7.652
25;7.96;10.632;11.255;8.096;4.096;8.062
26;7.965;10.656;11.263;8.122;4.097;8.097
27;7.966;10.695;11.746;8.127;4.097;8.12
28;7.987;10.715;11.82;8.139;4.097;8.125
29;8.474;16.021;16.559;8.147;4.105;8.155
30;8.482;16.545;17.079;9.63;4.115;8.455
31;8.484;17.058;18.146;10.624;4.316;9.631
32;8.979;17.075;18.179;10.668;4.318;10.15
33;11.515;23.233;27.62;11.302;4.321;10.659
34;14.669;24.23;28.667;11.316;4.534;11.298
35;14.677;24.258;29.402;11.336;4.536;11.304
36;14.683;24.269;29.663;11.819;4.749;11.827
37;15.19;24.405;30.384;15.076;5.211;11.836
38;21.935;26.478;30.392;15.091;5.493;15.072
39;21.936;26.56;30.444;15.598;5.504;15.078
40;21.938;27.533;30.698;15.649;6.011;15.592
41;21.939;28.63;30.715;16.108;6.042;15.603
42;23.97;29.632;32.795;16.164;7.033;15.619
43;23.979;29.632;33.79;16.657;7.526;15.636
44;24.964;30.67;34.836;16.692;7.568;16.65
45;24.998;35.079;51.543;17.179;7.601;16.688
46;28.003;43.245;51.625;17.185;7.645;17.188
47;28.01;43.252;53.644;17.721;7.649;17.189
48;28.017;43.263;53.648;17.722;8.094;17.715
49;28.017;44.258;54.666;21.605;8.101;18.251
50;31.978;44.271;54.831;21.61;8.177;18.795
51;33.005;44.272;55.709;22.577;8.185;18.827
52;34.005;44.276;56.876;22.615;8.192;19.336
53;34.016;44.277;59.545;22.707;10.164;19.338
54;35.043;44.285;72.704;22.715;10.2;19.843
55;40.116;45.292;75.714;23.651;10.701;21.592
56;42.15;45.299;76.779;23.674;11.328;22.595
57;42.159;45.31;76.887;24.665;11.339;22.62
58;44.327;45.315;86.037;24.666;11.406;22.628
59;44.351;45.321;89.133;25.803;11.872;22.679
60;44.363;45.322;89.547;25.814;15.165;22.913
61;44.387;46.3;90.569;28.952;15.166;22.921
62;45.195;46.319;91.143;28.988;15.505;22.922
63;45.196;47.193;92.143;29.994;15.514;22.931
64;45.348;47.379;92.161;29.999;15.667;22.932
65;45.372;48.198;92.17;30.022;15.699;23.653
66;46.224;50.514;92.172;30.108;15.807;23.66
67;46.229;58.537;93.444;30.11;16.023;23.745
68;46.377;59.581;96.87;31.179;16.221;23.942
69;46.379;60.569;100.332;31.188;16.811;23.945
70;47.221;61.599;100.348;34.169;17.245;23.956
71;48.252;62.031;100.35;34.237;17.376;24.633
72;49.463;62.062;101.071;35.303;17.758;24.663
73;50.47;62.616;102.833;35.312;17.766;24.753
74;50.487;62.638;103.376;36.442;19.449;24.759
75;50.517;63.054;105.125;36.479;21.664;24.963
76;53.312;63.63;105.413;37.293;21.695;28.927
77;53.324;64.213;105.857;38.308;22.396;28.93
78;55.349;65.695;106.439;38.446;22.648;29.035
79;55.352;67.701;108.326;38.514;22.669;29.036
80;55.365;77.999;108.988;38.595;22.738;29.974
81;56.368;78.78;109.963;38.623;22.756;30.042
82;56.385;79.436;112.112;39.476;23.419;30.043
83;57.394;79.813;117.676;39.513;23.691;30.049
84;68.797;79.907;128.577;40.602;23.707;30.054
85;69.829;81.136;130.586;40.621;23.783;30.068
86;70.841;81.964;131.928;43.816;23.814;31.054
87;71.864;82.118;131.967;43.857;26.138;31.056
88;77.039;83.194;132.896;43.906;26.139;31.115
89;78.029;84.045;133.977;43.926;28.138;31.134
90;78.072;85.121;135.575;46.084;28.16;31.181
91;78.087;85.725;139.117;46.14;28.164;32.198
92;89.239;102.934;139.151;46.959;28.176;34.174
93;89.272;105.084;140.625;46.971;28.943;34.193
94;89.293;107.087;140.903;49.848;28.959;34.263
95;91.27;108.225;142.169;50.262;29.167;35.246
96;98.4;112.337;142.181;50.273;29.959;35.333
97;100.445;115.983;145.243;50.966;30.057;36.324
98;100.465;115.989;145.86;51.136;30.128;36.349
99;101.445;119.155;146.247;51.966;30.175;36.368
100;120.906;132.477;172.864;52.528;30.195;37.51
101;122.001;132.593;174.33;52.538;30.197;37.517
102;122.032;133.624;175.064;53.413;31.236;38.605
103;125.018;136.634;177.716;53.472;32.194;38.803
104;134.038;151.467;179.223;56.862;32.217;39.571
105;135.102;158.585;189.34;57.703;32.236;39.594
106;137.068;163.32;195.41;57.823;32.264;42.59
107;137.08;164.705;209.091;57.889;32.796;42.608
108;139.282;165.149;214.806;58.485;32.824;42.722
109;141.24;165.343;218.806;59.505;34.208;42.723
110;141.327;165.539;220.739;59.518;34.228;43.68
111;141.339;166.204;230.114;59.834;34.269;43.911
112;153.948;166.216;236.263;60.872;34.302;44.846
113;155.959;167.607;239.109;61.549;34.311;44.95
114;171.993;170.539;241.15;62.151;35.219;45.915
115;177.93;171.461;242.34;62.258;35.24;46.986
116;177.987;188.081;246.37;63.58;35.308;47.169
117;178.008;189.081;251.532;64.513;36.414;48.054
118;179.035;201.304;256.562;65.05;36.423;48.268
119;181.243;202.407;258.562;65.595;38.518;49.095
120;182.213;205.416;259.511;67.108;38.624;52.342
121;186.239;207.963;275.402;67.842;39.449;52.51
122;187.533;210.735;278.365;68.103;39.469;53.368
123;200.523;219.59;278.44;69.185;40.161;53.448
124;204.607;273.482;328.739;69.259;40.185;53.5
125;205.634;275.022;355.837;71.163;40.509;53.642
126;206.661;276.708;356.812;71.723;40.551;54.494
127;209.828;280.168;375.436;72.024;42.248;55.544
128;210.824;287.351;406.628;72.741;42.748;55.616
129;213.889;289.193;416.661;72.748;43.78;58.123
130;214.928;291.173;431.577;72.776;43.83;59.006
131;218.992;292.693;433.652;74.767;43.842;60.908
132;219.019;331.53;435.511;75.773;43.927;62.022
133;221.054;334.779;438.564;76.433;46.013;63.082
134;223.066;339.593;447.069;77.483;46.014;63.14
135;225.987;339.705;447.337;78.846;46.895;63.322
136;227.991;343.984;496.101;78.855;46.935;64.631
137;228.014;344.504;537.171;78.956;50.216;65.249
138;230.082;344.984;542.628;80.945;50.228;65.541
139;258.755;349.995;562.8;87.44;51.149;66.083
140;259.629;351.055;;88.609;51.166;66.292
141;262.724;352.097;;91.061;51.214;66.505
142;263.746;359.426;;91.575;51.337;67.701
143;263.763;362.359;;94.985;51.393;69.27
144;265.049;363.272;;110.439;52.277;69.632
145;266.801;366.34;;111.225;53.323;71.018
146;267.914;409.215;;111.404;53.328;73.122
147;269.857;410.26;;113.178;55.675;74.229
148;272.975;433.826;;114.463;55.693;78.613
149;279.042;436.415;;118.539;57.591;80.322
150;279.05;438.246;;119.541;58.651;80.337
151;280.009;439.546;;120.761;59.832;80.667
152;280.079;441.125;;121.604;60.686;81.032
153;282.124;446.812;;122.564;60.831;81.533
154;282.242;447.853;;123.656;60.87;82.837
155;282.267;470.482;;124.637;61.092;83.03
156;285.151;472.328;;135.918;61.116;89.133
157;316.073;472.369;;141.246;63.221;95.647
158;343.677;476.479;;144.499;63.231;96.916
159;344.706;476.496;;148.946;64.002;100.958
160;367.045;479.477;;170.668;64.013;105.499
161;373.236;;;182.328;64.015;106.479
162;373.344;;;183.137;67.072;107.869
163;375.317;;;185.3;67.46;116.167
164;382.304;;;591.096;67.494;133.997
165;461.216;;;594.122;68.114;143.14
166;461.417;;;;70.12;163.592
167;466.044;;;;70.138;165.632
168;469.247;;;;70.746;166.608
169;470.348;;;;70.763;169.74
170;474.632;;;;71.668;170.697
171;477.797;;;;73.678;170.703
172;478.732;;;;74.878;171.73
173;578.834;;;;75.076;177.85
174;585.188;;;;75.121;178.932
175;587.933;;;;75.842;204.348
176;588.046;;;;77.408;204.388
177;590.248;;;;78.41;206.432
178;595.35;;;;83.383;209.472
179;596.209;;;;83.443;210.469
180;596.335;;;;84.566;221.734
181;;;;;85.373;481.189
182;;;;;95.331;494.626
183;;;;;95.441;498.719
184;;;;;95.558;502.822
185;;;;;96.525;506.707
186;;;;;122.403;
187;;;;;122.413;
188;;;;;122.438;
189;;;;;123.455;
190;;;;;126.507;
191;;;;;126.511;
192;;;;;126.543;
193;;;;;126.571;

==> scatter.csv <==
#;clasp;wasp-ict;wasp-one;wasp-or;wasp-preferences;wasp-pi
1;5.877;7.047;6.002;7.568;6.042;6.026
2;70.841;64.213;30.022;76.887;30.057;31.054
3;5.351;7.011;5.466;7.037;5.504;5.496
4;14.683;17.075;11.302;18.179;11.339;11.304
5;28.01;29.632;17.185;32.795;16.811;17.189
6;45.348;47.379;22.615;55.709;22.648;22.595
7;69.829;62.062;28.988;76.779;28.959;28.93
8;5.353;7.024;5.466;7.041;5.493;5.463
9;14.677;16.021;11.316;16.559;11.328;11.298
10;28.017;29.632;17.179;33.79;17.245;17.188
11;44.327;44.272;22.577;51.543;22.669;22.62
12;15.19;17.058;11.819;18.146;11.872;11.836
13;68.797;63.054;28.952;75.714;28.943;28.927
14;230.082;163.32;53.472;214.806;53.328;55.616
15;280.009;201.304;57.823;278.44;57.591;62.022
16;100.465;85.121;34.169;108.326;34.228;34.263
17;137.08;102.934;38.514;130.586;39.449;39.594
18;177.987;136.634;43.857;179.223;43.78;46.986
19;227.991;166.216;50.273;220.739;51.149;53.368
20;280.079;202.407;57.703;278.365;58.651;60.908
21;98.4;84.045;34.237;105.125;34.208;35.246
22;134.038;107.087;39.513;140.903;39.469;39.571
23;28.017;28.63;17.721;30.715;17.766;17.715
24;177.93;132.477;43.816;172.864;43.927;45.915
25;282.124;189.081;60.872;256.562;60.831;63.082
26;225.987;171.461;50.262;230.114;51.166;52.342
27;101.445;81.964;35.312;101.071;35.24;36.349
28;135.102;108.225;40.621;128.577;40.509;42.723
29;179.035;132.593;46.971;174.33;46.895;48.054
30;228.014;165.343;53.413;218.806;53.323;54.494
31;285.151;188.081;59.834;258.562;60.686;63.14
32;100.445;79.907;35.303;96.87;35.219;36.324
33;137.068;105.084;40.602;131.928;40.551;42.722
34;46.377;45.31;23.674;51.625;23.691;23.66
35;178.008;133.624;46.959;175.064;46.935;49.095
36;71.864;62.031;29.999;72.704;29.959;29.974
37;5.871;7.034;5.982;7.056;6.011;6.001
38;14.669;16.545;11.336;17.079;11.406;11.827
39;28.003;30.67;17.722;34.836;17.758;18.251
40;46.379;46.3;23.651;53.648;23.707;23.653
41;7.987;10.695;8.096;11.746;8.101;8.097
42;122.032;119.155;50.966;135.575;42.248;43.68
43;7.965;10.715;8.127;11.82;7.601;7.652
44;21.936;27.533;16.164;30.698;15.505;15.603
45;44.363;47.193;24.665;53.644;22.396;24.663
46;77.039;85.725;37.293;102.833;32.796;34.174
47;125.018;115.983;51.966;145.86;40.185;42.608
48;7.96;10.187;8.122;11.255;7.568;8.12
49;21.939;24.405;16.108;27.62;15.514;15.592
50;45.372;48.198;24.666;54.666;23.419;24.633
51;78.029;79.436;38.308;93.444;32.824;34.193
52;21.935;26.478;16.657;29.663;16.023;16.65
53;120.906;115.989;49.848;140.625;40.161;42.59
54;478.732;334.779;141.246;447.337;85.373;95.647
55;596.209;438.246;185.3;542.628;95.441;107.869
56;186.239;167.607;69.185;209.091;50.216;55.544
57;272.975;207.963;87.44;275.402;59.832;65.249
58;373.344;287.351;121.604;375.436;73.678;80.337
59;461.216;344.504;135.918;406.628;83.383;89.133
60;595.35;439.546;183.137;562.8;95.331;106.479
61;182.213;164.705;67.108;195.41;50.228;53.448
62;267.914;219.59;91.575;259.511;60.87;66.292
63;44.351;45.322;25.814;54.831;23.814;24.759
64;344.706;275.022;113.178;328.739;71.668;80.322
65;590.248;410.26;170.668;537.171;95.558;105.499
66;470.348;359.426;148.946;447.069;83.443;96.916
67;181.243;158.585;69.259;189.34;52.277;66.083
68;258.755;205.416;88.609;246.37;64.015;66.505
69;343.677;273.482;111.225;355.837;75.842;81.533
70;461.417;339.593;144.499;435.511;84.566;100.958
71;588.046;409.215;182.328;496.101;96.525;116.167
72;171.993;151.467;65.05;177.716;51.214;53.5
73;265.049;210.735;94.985;251.532;64.013;69.632
74;78.087;78.78;38.446;89.547;34.302;36.368
75;316.073;276.708;120.761;356.812;74.878;82.837
76;122.001;112.337;51.136;132.896;42.748;44.846
77;7.966;10.235;8.147;11.263;8.192;8.125
78;21.938;26.56;16.692;28.667;16.221;16.688
79;44.387;50.514;25.803;56.876;23.783;24.753
80;78.072;79.813;39.476;90.569;34.311;35.333
81;8.482;23.233;7.636;29.402;8.185;7.646
82;141.339;436.415;38.595;600;38.518;38.803
83;8.474;24.269;7.594;30.384;7.645;7.588
84;23.979;82.118;15.091;109.963;15.166;15.078
85;49.463;165.149;21.605;239.109;21.664;21.592
86;89.293;280.168;30.108;416.661;30.128;31.134
87;141.327;441.125;36.442;600;36.423;37.517
88;8.484;24.23;7.595;30.392;7.649;7.586
89;23.97;77.999;15.076;105.857;15.165;15.072
90;50.517;166.204;21.61;241.15;21.695;22.628
91;89.272;292.693;30.11;438.564;30.175;31.115
92;24.998;81.136;15.598;108.988;15.699;15.619
93;139.282;433.826;36.479;600;36.414;37.51
94;477.797;600;72.024;600;70.746;74.229
95;585.188;600;77.483;600;75.121;80.667
96;206.661;600;43.906;600;43.83;43.911
97;279.042;600;52.538;600;51.337;53.642
98;382.304;600;62.258;600;61.092;64.631
99;469.247;600;68.103;600;67.46;71.018
100;587.933;600;76.433;600;75.076;78.613
101;205.634;600;43.926;600;43.842;44.95
102;279.05;600;52.528;600;51.393;52.51
103;50.487;170.539;22.715;242.34;22.738;22.679
104;367.045;600;62.151;600;61.116;63.322
105;578.834;600;80.945;600;77.408;83.03
106;466.044;600;67.842;600;67.494;69.27
107;204.607;600;46.084;600;46.013;47.169
108;282.242;600;56.862;600;55.675;58.123
109;373.236;600;64.513;600;63.221;65.541
110;474.632;600;71.163;600;70.763;73.122
111;596.335;600;78.956;600;78.41;81.032
112;200.523;600;46.14;600;46.014;48.268
113;282.267;600;57.889;600;55.693;59.006
114;89.239;289.193;31.188;431.577;32.194;31.181
115;375.317;600;65.595;600;63.231;67.701
116;141.24;446.812;38.623;600;38.624;38.605
117;8.979;24.258;8.139;30.444;8.177;8.155
118;24.964;83.194;15.649;112.112;15.667;15.636
119;50.47;165.539;22.707;236.263;22.756;23.745
120;91.27;291.173;31.179;433.652;31.236;32.198
121;45.195;45.315;71.723;105.413;4.105;22.932
122;56.385;62.638;124.637;142.181;4.321;30.049
123;46.224;44.271;78.855;100.35;4.097;22.931
124;46.229;45.321;78.846;100.348;4.096;22.922
125;1.465;2.126;2.13;2.134;2.141;2.124
126;55.349;60.569;123.656;139.151;4.534;30.054
127;33.005;43.245;59.518;86.037;3.222;18.827
128;1.463;2.339;2.346;2.342;2.355;2.348
129;42.15;44.276;72.748;92.172;4.094;23.945
130;42.159;44.285;72.776;92.161;4.097;23.942
131;40.116;58.537;91.061;117.676;3.669;24.963
132;1.464;2.554;2.569;2.557;2.576;2.563
133;55.352;62.616;111.404;133.977;4.749;30.068
134;53.324;59.581;114.463;131.967;4.536;31.056
135;0.916;1.906;1.906;1.911;1.918;1.906
136;35.043;43.263;63.58;92.17;3.004;19.338
137;34.016;44.258;59.505;91.143;3.006;19.843
138;34.005;43.252;58.485;92.143;3.007;19.336
139;48.252;45.299;75.773;106.439;3.876;23.956
140;45.196;44.277;72.741;100.332;4.097;22.913
141;47.221;46.319;74.767;103.376;3.881;22.921
142;56.368;61.599;110.439;139.117;4.318;30.042
143;57.394;63.63;119.541;142.169;4.316;30.043
144;1.245;2.12;1.918;2.118;1.935;2.12
145;31.978;45.292;61.549;89.133;2.785;18.795
146;11.515;35.079;29.994;59.545;1.494;8.455
147;55.365;65.695;122.564;146.247;3.881;29.036
148;53.312;67.701;118.539;145.243;3.886;29.035
149;263.746;472.328;600;600;26.139;204.388
150;263.763;472.369;600;600;26.138;204.348
151;2.543;3.883;3.878;3.886;3.902;3.881
152;153.948;331.53;591.096;600;17.376;133.997
153;2.324;3.219;3.217;3.218;3.241;3.211
154;2.55;3.004;3.002;2.996;3.02;3.001
155;209.828;343.984;600;600;32.236;170.703
156;210.824;344.984;600;600;32.217;171.73
157;213.889;352.097;600;600;30.195;169.74
158;155.959;339.705;594.122;600;19.449;143.14
159;2.332;3.456;3.456;3.652;3.49;3.449
160;214.928;362.359;600;600;34.269;177.85
161;219.019;366.34;600;600;35.308;178.932
162;2.116;3.223;3.226;3.227;3.451;3.226
163;223.066;363.272;600;600;30.197;170.697
164;218.992;349.995;600;600;28.138;165.632
165;221.054;351.055;600;600;29.167;166.608
166;2.112;3.655;3.652;3.651;3.491;3.651
167;187.533;447.853;600;600;15.807;163.592
168;2.975;3.881;3.873;3.881;4.115;3.877
169;2.976;5.194;5.196;5.192;5.211;5.192
170;262.724;470.482;600;600;28.16;206.432
171;266.801;476.496;600;600;28.176;210.469
172;3.193;7.48;7.478;7.481;7.526;7.482
173;259.629;476.479;600;600;28.164;209.472
174;269.857;479.477;600;600;32.264;221.734
175;2.545;3.889;3.888;3.898;3.943;4.075
176;600;600;600;600;70.138;498.719
177;6.387;6.991;7;6.998;7.033;6.991
178;600;600;600;600;67.072;481.189
179;600;600;600;600;64.002;506.707
180;600;600;600;600;70.12;502.822
181;4.724;10.632;10.624;10.645;10.2;10.15
182;600;600;600;600;68.114;494.626
183;600;600;600;600;122.438;600
184;600;600;600;600;122.413;600
185;5.366;10.656;10.668;10.669;10.701;10.659
186;600;600;600;600;123.455;600
187;600;600;600;600;126.507;600
188;600;600;600;600;126.571;600
189;5.159;10.148;9.63;9.626;10.164;9.631
190;600;600;600;600;126.543;600
191;600;600;600;600;126.511;600
192;6.397;8.049;8.058;8.062;8.094;8.062
600;600;600;600;600;122.403;600
